A Generalized Framework for Analytic Regularization of Uniform Cubic B-spline Displacement Fields

Image registration is an inherently ill-posed problem that lacks the constraints needed for a unique mapping between voxels of the two images being registered. As such, one must regularize the registration to achieve physically meaningful transforms. The regularization penalty is usually a function of derivatives of the displacement-vector field, and can be calculated either analytically or numerically. The numerical approach, however, is computationally expensive depending on the image size, and therefore a computationally efficient analytical framework has been developed. Using cubic B-splines as the registration transform, we develop a generalized mathematical framework that supports five distinct regularizers: diffusion, curvature, linear elastic, third-order, and total displacement. We validate our approach by comparing each with its numerical counterpart in terms of accuracy. We also provide benchmarking results showing that the analytic solutions run significantly faster -- up to two orders of magnitude -- than finite differencing based numerical implementations.

==> fig5a1.csv <==
Number of tiles,Execution time
10648,2.5093
5832,1.13905
3375,0.78635
2197,0.5094
1331,0.30925
1000,0.23255
729,0.1693
512,0.11915
343,0.0798
216,0.05075

==> fig5a2.csv <==
Number of tiles,Ex
10648,1.2524
5832,0.57915
3375,0.39635
2197,0.25905
1331,0.1593
1000,0.1204
729,0.09135
512,0.06365
343,0.0453
216,0.03065

==> fig5a3.csv <==
Number of tiles,Ex
10648,0.64005
5832,0.29425
3375,0.20685
2197,0.1567
1331,0.1035
1000,0.08235
729,0.0619
512,0.0439
343,0.03015
216,0.0202

==> fig5a4.csv <==
Number of tiles,Ex
10648,0.3558
5832,0.1894
3375,0.1342
2197,0.08985
1331,0.05495
1000,0.04285
729,0.03295
512,0.0239
343,0.01715
216,0.0122

==> fig5a5.csv <==
Number of tiles,Ex
10648,0.2002
5832,0.0953
3375,0.06885
2197,0.04855
1331,0.02905
1000,0.0235
729,0.0168
512,0.01115
343,0.00835
216,0.005

==> fig5b1.csv <==
Num threads,Ex
1,0.11915
2,0.06365
4,0.0439
8,0.0239
16,0.01115


==> fig5b2.csv <==
Num threads,Ex
1,0.23255
2,0.1204
4,0.08235
8,0.04285
16,0.0235


==> fig5b3.csv <==
Num threads,Ex
1,2.5093
2,1.2524
4,0.64005
8,0.3558
16,0.2002

